Achieving Multi-Port Memory Performance on Single-Port Memory with Coding Techniques

Many performance critical systems today must rely on performance enhancements, such as multi-port memories, to keep up with the increasing demand of memory-access capacity. However, the large area footprints and complexity of existing multi-port memory designs limit their applicability. This paper explores a coding theoretic framework to address this problem. In particular, this paper introduces a framework to encode data across multiple single-port memory banks in order to {\em algorithmically} realize the functionality of multi-port memory. This paper proposes three code designs with significantly less storage overhead compared to the existing replication based emulations of multi-port memories. To further improve performance, we also demonstrate a memory controller design that utilizes redundancy across coded memory banks to more efficiently schedule read and write requests sent across multiple cores. Furthermore, guided by DRAM traces, the paper explores {\em dynamic coding} techniques to improve the efficiency of the coding based memory design. We then show significant performance improvements in critical word read and write latency in the proposed coded-memory design when compared to a traditional uncoded-memory design.

==> fig/LTE/baseline_results_LTE.txt <==
1	0.051649	0.052478	0.194167	183807
2	1.059219	1.062026	1.887008	183809
3	1.531417	1.530396	7.141716	183811
4	6.076974	6.055030	37.037426	183813
5	43.132027	43.061535	114.390747	196431
6	65.311340	65.249077	145.467850	233497
7	90.512512	90.746498	174.484711	271055
8	119.772163	120.067131	199.353119	310089
9	143.352142	143.551559	216.401596	348130
10	161.201614	161.508667	248.225708	386131


==> fig/LTE/coding_results.txt <==
1	0.444555	0.381743	0.416548	183807	119864	0
2	1.414744	1.262540	1.085016	183809	118735	0
3	1.836271	1.491994	2.574886	183811	116150	1
4	3.569755	2.925216	5.364437	183813	113216	6
5	6.626528	5.531885	11.106907	183811	109584	3
6	14.911651	13.282060	20.032124	183817	106857	6
7	66.503647	63.142147	60.961452	183814	103218	24
8	92.250145	88.103256	83.426712	183817	101564	19
9	115.952393	111.122566	103.542046	195724	101289	25
10	137.029190	131.504944	120.579269	215151	101327	31


==> fig/UMTS/baseline_results.txt <==
1	0.097534	0.097339	0.320191	186546
2	1.159102	1.159564	2.631326	186547
3	2.837811	2.840312	16.860092	186547
4	40.794392	40.778851	93.248528	206589
5	70.856956	70.916924	129.731995	257291
6	97.450211	97.383247	159.813736	308767
7	127.085236	127.102005	188.963043	360326
8	148.113266	148.104904	219.189026	412297
9	177.101700	177.088455	245.806915	463744
10	202.706818	202.614197	274.598633	515431


==> fig/UMTS/coding_results.txt <==
1	0.659830	0.639354	0.960415	186546	160187	0
2	1.584155	1.584652	2.667015	186547	156448	2
3	2.423261	2.628247	7.143961	186547	151295	6
4	7.478407	8.256405	16.651276	186549	146329	10
5	51.254009	52.930733	51.732410	186546	142342	41
6	80.001648	81.797607	74.433022	191125	141193	51
7	99.380592	101.463577	89.568146	206725	141034	89
8	121.425461	124.112617	107.277344	226105	140923	71
9	143.388367	145.966675	124.063080	249643	140948	69
10	165.061661	167.901443	141.849258	275861	140993	85


==> fig/case4/baseline_results.txt <==
1	0.010458	0.008580	0.000066	3517201
2	0.600755	0.435249	0.005514	3517201
3	1.186679	0.908600	0.011859	3517201
4	1.869652	1.412063	0.017838	3517201
5	2.539422	1.955454	0.025894	3517201
6	3.353109	2.562962	0.032687	3517201
7	4.172060	3.219651	0.044114	3517207
8	5.232860	4.009413	0.053581	3517209
9	6.417122	4.969459	0.071054	3517210
10	7.903932	6.126090	0.090852	3517211


==> fig/case4/coding_results.txt <==
1	0.023789	0.015152	0.000133	3517201	343063	0
2	0.573503	0.390556	0.003654	3517201	351208	0
3	1.102435	0.789397	0.007624	3517201	352390	0
4	1.701934	1.187006	0.011128	3517201	352954	0
5	2.259747	1.598626	0.016011	3517201	352219	0
6	2.907638	2.021878	0.018818	3517201	351377	0
7	3.500321	2.445297	0.023950	3517207	350310	0
8	4.169450	2.860252	0.026990	3517209	349409	0
9	4.819605	3.331153	0.033517	3517210	348280	0
10	5.526181	3.772469	0.039696	3517211	347288	0


==> fig/creat4_1/baseline_results_trace1.txt <==
1	0.063377	0.063188	0.007589	125676
2	0.854264	0.853810	0.064541	125677
3	1.969295	1.969522	0.232687	125677
4	3.905540	3.899943	0.693590	125677
5	11.358972	11.331934	2.641516	125676
6	42.653809	42.684441	8.170924	125677
7	73.259178	73.256798	12.190134	126029
8	93.998566	94.023369	14.475369	145185
9	110.271889	110.306938	16.685696	163936
10	131.956970	131.945618	16.708090	182461


==> fig/creat4_1/coding_results_10_0_1.txt <==
1	0.340405	0.329514	0.034558	125677	34107	0
2	0.930119	0.898431	0.062780	125677	34736	0
3	1.738098	1.666969	0.148021	125677	34599	0
4	2.844621	2.739951	0.266127	125677	34490	0
5	4.564795	4.406920	0.588427	125676	34097	0
6	8.988164	8.797353	1.174583	125677	33604	1
7	20.463490	20.167290	2.243224	125679	32926	2
8	54.329288	54.967289	4.176277	125681	32018	12
9	102.875290	104.564682	6.844491	125677	31450	19
10	138.064102	140.379089	8.333074	131621	31092	22


==> fig/creat4_2/baseline_results_trace2.txt <==
1	0.065979	0.065372	0.007652	125968
2	0.861934	0.856698	0.066172	125969
3	1.976780	1.984065	0.226667	125968
4	4.007626	4.005805	0.872882	125969
5	15.912357	15.911029	3.480391	125971
6	46.377167	46.378532	9.860413	125971
7	74.157761	74.188301	13.538706	126155
8	94.865311	94.852257	15.105254	145361
9	112.704559	112.676559	16.543556	163378
10	136.521835	136.584442	18.151270	181591


==> fig/creat4_2/coding_results_10_0_2.txt <==
1	0.331145	0.319839	0.035051	125968	30771	0
2	0.951967	0.915924	0.074098	125969	31289	0
3	1.791744	1.719695	0.159606	125968	31244	0
4	3.002428	2.876162	0.323039	125969	31107	0
5	5.050309	4.891717	0.712182	125971	30713	4
6	12.339568	12.108965	1.694179	125971	30299	6
7	36.963654	37.690025	3.099515	125973	29282	11
8	71.246346	72.917862	5.388904	125969	28722	14
9	116.972343	119.722160	8.026271	125974	28229	24
10	140.719772	145.190689	8.991391	138881	27874	37


==> fig/creat5_1/baseline_results_trace3.txt <==
1	0.091255	0.090989	0.066376	114569
2	1.032513	1.044017	0.540175	114569
3	2.473984	2.488364	2.045327	114571
4	7.386776	7.411274	14.047686	114569
5	50.023781	50.031235	71.555634	114571
6	83.252892	83.290916	95.539299	133189
7	112.774994	112.778908	103.518341	155933
8	134.187897	134.270111	122.644196	178001
9	164.164398	164.269608	141.313095	200269
10	184.335938	184.369492	160.325592	222361


==> fig/creat5_1/coding_results_10_0_3.txt <==
1	0.200751	0.193535	0.145764	114569	86097	0
2	0.756058	0.750359	0.301572	114569	88857	0
3	1.427251	1.419343	0.706376	114571	88456	0
4	2.220935	2.245966	1.184367	114569	87737	0
5	3.317569	3.371359	2.339214	114571	86337	0
6	5.451962	5.681232	4.266812	114571	85231	2
7	13.299835	13.728737	8.197817	114570	84027	1
8	27.786600	28.670660	16.910480	114569	82623	4
9	54.335941	55.796162	31.844017	114571	81029	2
10	104.533791	106.909836	53.059387	114571	79874	7


==> fig/creat5_2/baseline_results.txt <==
1	0.088607	0.088820	0.064952	117493
2	1.002850	1.016592	0.517586	117493
3	2.430809	2.448786	2.269176	117496
4	9.020374	9.039443	15.766525	117497
5	41.697479	41.718521	56.338814	120166
6	79.180382	79.181183	95.370628	133933
7	106.238731	106.213005	111.420204	156157
8	135.081467	135.102570	126.389450	178217
9	162.298706	162.333466	142.019531	200341
10	185.222519	185.210526	163.340225	222191


==> fig/creat5_2/coding_results.txt <==
1	0.198706	0.195856	0.155885	117494	86240	0
2	0.750346	0.749387	0.307794	117493	89240	0
3	1.408783	1.410781	0.739661	117496	88772	0
4	2.215564	2.249760	1.246907	117497	87882	0
5	3.204139	3.281906	2.504772	117496	86672	0
6	7.071562	7.272584	4.534023	117499	85354	1
7	14.214552	14.672233	8.786851	117503	83956	2
8	26.927879	27.742622	16.208908	117505	82629	3
9	49.181049	50.484261	28.950867	118000	81500	12
10	86.161423	88.042747	46.576000	119601	80401	16

